Transductive Label Augmentation for Improved Deep Network Learning

A major impediment to the application of deep learning to real-world problems is the scarcity of labeled data. Small training sets are in fact of no use to deep networks as, due to the large number of trainable parameters, they will very likely be subject to overfitting phenomena. On the other hand, the increment of the training set size through further manual or semi-automatic labellings can be costly, if not possible at times. Thus, the standard techniques to address this issue are transfer learning and data augmentation, which consists of applying some sort of "transformation" to existing labeled instances to let the training set grow in size. Although this approach works well in applications such as image classification, where it is relatively simple to design suitable transformation operators, it is not obvious how to apply it in more structured scenarios. Motivated by the observation that in virtually all application domains it is easy to obtain unlabeled data, in this paper we take a different perspective and propose a \emph{label augmentation} approach. We start from a small, curated labeled dataset and let the labels propagate through a larger set of unlabeled data using graph transduction techniques. This allows us to naturally use (second-order) similarity information which resides in the data, a source of information which is typically neglected by standard augmentation techniques. In particular, we show that by using known game theoretic transductive processes we can create larger and accurate enough labeled datasets which use results in better trained neural networks. Preliminary experiments are reported which demonstrate a consistent improvement over standard image classification datasets.

==> data/results-02-indoors.txt <==
Net name  trial ind gtg svm ann
densenet201   0   0.519185923256307   0.4971380114479542   0.36124655501377995
densenet121   0   0.5096459614161544   0.4888700445198219   0.31142675429298283
resnet18   0   0.5054059783760865   0.449438202247191   0.3415306338774645
resnet152   0   0.5102819588721645   0.5094339622641509   0.3495866016535934


==> data/results-05-indoors.txt <==
Net name  trial ind gtg svm ann
densenet121   0   0.6041975832096672   0.5834216663133347   0.317998728005088
resnet18   0   0.5571337714649142   0.5261818952724189   0.44583421666313333
resnet152   0   0.5840576637693449   0.5935976256094976   0.47572609709561164
densenet201   0   0.6039855840576638   0.5882976468094128   0.5096459614161544
densenet121   0   0.6033495866016536   0.5776976892092431   0.46957812168751323


==> data/results-1-indoors.txt <==
Net name  trial ind gtg svm ann
densenet201   0   0.641933432266271   0.6319694721221115   0.3599745601017596
densenet121   0   0.6453254186983252   0.6374814500741997   0.5755776976892092
resnet18   0   0.6018655925376298   0.561373754504982   0.562433750264999
resnet152   0   0.6133135467458131   0.6343014627941488   0.2849268602925588

